Automatic task-based parallelization of C++ applications by source-to-source transformations

Currently, multi/many-core CPUs are considered standard in most types of computers including, mobile phones, PCs or supercomputers. However, the parallelization of applications as well as refactoring/design of applications for efficient hardware usage remains restricted to experts who have advanced technical knowledge and who can invest time tuning their software. In this context, the compilation community has proposed different methods for automatic parallelization, but their focus is traditionally on loops and nested loops with the support of polyhedral techniques. In this study, we propose a new approach to transform sequential C++ source code into a task-based parallel one by inserting annotations. We explain the different mechanisms we used to create tasks at each function/method call, and how we can limit the number of tasks. Our method can be implemented on top of the OpenMP 4.0 standard. It is compiler-independent and can rely on external well-optimized OpenMP libraries. Finally, we provide preliminary performance results that illustrate the potential of our method.

==> pc.csv <==
"application","arch","nbthreads","config","duration"
"quicksort","pc",0,"Sequential (original)",15.77
"quicksort","pc",1,"Sequential (OpenMP)",16.22
"quicksort","pc",2,"Parallel 2T",11.84
"quicksort","pc",4,"Parallel 4T",8.93
"molecular","pc",0,"Sequential (original)",71.95
"molecular","pc",1,"Sequential (OpenMP)",71.14
"molecular","pc",2,"Parallel 2T",48.31
"molecular","pc",4,"Parallel 4T",59.29


==> ws.csv <==
"application","arch","nbthreads","config","duration"
"quicksort","ws",0,"Sequential (original)",23.85
"quicksort","ws",1,"Sequential (OpenMP)",25.22
"quicksort","ws",2,"Parallel 2T",16.13
"quicksort","ws",4,"Parallel 4T",10.37
"quicksort","ws",8,"Parallel 8T",10.37
"quicksort","ws",16,"Parallel 16T",10.28
"molecular","ws",0,"Sequential (original)",117.87
"molecular","ws",1,"Sequential (OpenMP)",118.17
"molecular","ws",2,"Parallel 2T",66.55
"molecular","ws",4,"Parallel 4T",66.54
"molecular","ws",8,"Parallel 8T",66.62
"molecular","ws",16,"Parallel 16T",67.95

